Acetaldehyde binding energies: a coupled experimental and theoretical study

Acetaldehyde is one of the most common and abundant gaseous interstellar complex organic molecules, found in cold and hot regions of the molecular interstellar medium. Its presence in the gas-phase depends on the chemical formation and destruction routes, and its binding energy (BE) governs whether acetaldehyde remains frozen onto the interstellar dust grains or not. In this work, we report a combined study of the acetaldehyde BE obtained via laboratory TPD (Temperature Programmed Desorption) experiments and theoretical quantum chemical computations. BEs have been measured and computed as a pure acetaldehyde ice and as mixed with both polycrystalline and amorphous water ice. Both calculations and experiments found a BE distribution on amorphous solid water that covers the 4000--6000 K range, when a pre-exponential factor of $1.1\times 10^{18}s^{-1}$ is used for the interpretation of the experiments. We discuss in detail the importance of using a consistent couple of BE and pre-exponential factor values when comparing experiments and computations, as well as when introducing them in astrochemical models. Based on the comparison of the acetaldehyde BEs measured and computed in the present work with those of other species, we predict that acetaldehyde is less volatile than formaldehyde, but much more than water, methanol, ethanol, and formamide. We discuss the astrochemical implications of our findings and how recent astronomical high spatial resolution observations show a chemical differentiation involving acetaldehyde, which can easily explained as due to the different BEs of the observed molecules.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
